Token Pruning Needs a Protected Sink Token: Coherent Spatial Aggregation in Vision Transformers

Vision Transformers (ViTs) are a predominant architecture for computer vision, with token reduction emerging as a popular paradigm to improve their efficiency. Prior work compares reduction algorithms, but not how models respond to them, nor how their response changes with model depth. We propose Monte Carlo Token Pruning (MCTP), which estimates each token's impact on the prediction when tokens are explicitly removed during the forward pass. Applying MCTP to recent pretrained models, we observe that most, such as DINOv3, maintain a similar ranking of token importance at every depth (high Coherent Aggregation), while SigLIP 2 does not. This coherence requires predictions to survive pruning, which depends on keeping high-norm "sink" tokens: prefix tokens are kept by design, while prefix-free SigLIP 2 forms them on patch tokens, which pruning may remove. We show that in removing DINOv3's prefix tokens, its predictions and coherence collapse, while protecting only 5 tokens for SigLIP 2 cuts the token impact outside the object's bounding box by up to 62%. Beyond this, MCTP offers a post-hoc method to evaluate how a pretrained ViT responds to pruning, and suggests that token reduction methods should keep "sinks".

==> figs/graph_data/prediction_agreement/dinov3_signed_depth0_top25_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,0,0.25,111,50000,0.9850800037384033,0.8506600260734558,0.8523799777030945,0.9839995,0.98618,0.8476395,0.8537604999999999
1,0,0.25,111,50000,0.983739972114563,0.8504599928855896,0.8523799777030945,0.98262,0.9848,0.8473,0.8534
2,0,0.25,111,50000,0.9850199818611145,0.8512799739837646,0.8523799777030945,0.98396,0.9861405,0.8480995,0.8544805
3,0,0.25,111,50000,0.985480010509491,0.8514000177383423,0.8523799777030945,0.98436,0.9865,0.84816,0.85442
4,0,0.25,111,50000,0.9852399826049805,0.8514999747276306,0.8523799777030945,0.98418,0.9862805,0.84842,0.8547604999999999
5,0,0.25,111,50000,0.984279990196228,0.8515599966049194,0.8523799777030945,0.98318,0.98534,0.8484395,0.8546404999999999
6,0,0.25,111,50000,0.9839199781417847,0.8518400192260742,0.8523799777030945,0.98282,0.98504,0.84868,0.85498
7,0,0.25,111,50000,0.9842399954795837,0.8518000245094299,0.8523799777030945,0.9831795000000001,0.98532,0.84876,0.85484
8,0,0.25,111,50000,0.983680009841919,0.8516200184822083,0.8523799777030945,0.98254,0.9848,0.84838,0.854861
9,0,0.25,111,50000,0.9826800227165222,0.8521599769592285,0.8523799777030945,0.9815395,0.98376,0.84904,0.8554005
10,0,0.25,111,50000,0.9822199940681458,0.8525000214576721,0.8523799777030945,0.9810195,0.98338,0.8492795000000001,0.85552
11,0,0.25,111,50000,0.9812399744987488,0.8535400032997131,0.8523799777030945,0.98,0.98246,0.85056,0.85676


==> figs/graph_data/prediction_agreement/dinov3_signed_depth0_top50_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,0,0.5,221,50000,0.9883800148963928,0.8527799844741821,0.8523799777030945,0.98748,0.9893,0.849699,0.8558604999999999
1,0,0.5,221,50000,0.9886000156402588,0.8524799942970276,0.8523799777030945,0.9876795,0.98956,0.84936,0.8554005
2,0,0.5,221,50000,0.9892399907112122,0.8524399995803833,0.8523799777030945,0.9883595000000001,0.9901004999999999,0.84928,0.855741
3,0,0.5,221,50000,0.9892600178718567,0.852620005607605,0.8523799777030945,0.98836,0.99018,0.84938,0.8557604999999999
4,0,0.5,221,50000,0.9898599982261658,0.8526399731636047,0.8523799777030945,0.9889795,0.99074,0.84954,0.85578
5,0,0.5,221,50000,0.9889600276947021,0.852620005607605,0.8523799777030945,0.988,0.98988,0.8494395,0.8557
6,0,0.5,221,50000,0.9891999959945679,0.8526999950408936,0.8523799777030945,0.9883,0.9901004999999999,0.84954,0.8558405
7,0,0.5,221,50000,0.9890999794006348,0.8533400297164917,0.8523799777030945,0.98818,0.98998,0.8502195,0.8563
8,0,0.5,221,50000,0.9894599914550781,0.8529800176620483,0.8523799777030945,0.98854,0.99034,0.8497595,0.85618
9,0,0.5,221,50000,0.9892799854278564,0.8532599806785583,0.8523799777030945,0.98834,0.9901,0.85012,0.8563605
10,0,0.5,221,50000,0.9889799952507019,0.8534600138664246,0.8523799777030945,0.98808,0.98986,0.8502585,0.85646
11,0,0.5,221,50000,0.988319993019104,0.8537600040435791,0.8523799777030945,0.98738,0.98926,0.8507395000000001,0.8569605


==> figs/graph_data/prediction_agreement/dinov3_uniform_random_keep25_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,,0.25,111,50000,0.8173999786376953,0.7558599710464478,0.8523799777030945,0.8139195,0.82084,0.75224,0.7595405
1,,0.25,111,50000,0.8161399960517883,0.7542799711227417,0.8523799777030945,0.8125995,0.8194414999999999,0.75052,0.7578805
2,,0.25,111,50000,0.7769799828529358,0.7223799824714661,0.8523799777030945,0.7734195,0.78078,0.7184595,0.7265205
3,,0.25,111,50000,0.8170599937438965,0.7549399733543396,0.8523799777030945,0.81366,0.8204404999999999,0.7513195,0.75876
4,,0.25,111,50000,0.8501799702644348,0.7808200120925903,0.8523799777030945,0.8470195,0.853241,0.7774395000000001,0.7843
5,,0.25,111,50000,0.8710399866104126,0.794979989528656,0.8523799777030945,0.868159,0.87396,0.7915195,0.7985005
6,,0.25,111,50000,0.8883399963378906,0.8075399994850159,0.8523799777030945,0.8856,0.8911604999999999,0.8041,0.8110005
7,,0.25,111,50000,0.8987600207328796,0.813260018825531,0.8523799777030945,0.89614,0.9013804999999999,0.80976,0.8166205
8,,0.25,111,50000,0.9027600288391113,0.8164600133895874,0.8523799777030945,0.90012,0.90534,0.8130395,0.8199605
9,,0.25,111,50000,0.9092000126838684,0.8209999799728394,0.8523799777030945,0.90652,0.9116405,0.817639,0.8244005
10,,0.25,111,50000,0.9144399762153625,0.8243600130081177,0.8523799777030945,0.91206,0.91686,0.8209195,0.827821
11,,0.25,111,50000,0.9164400100708008,0.8235200047492981,0.8523799777030945,0.914,0.91888,0.8200795000000001,0.826881


==> figs/graph_data/prediction_agreement/dinov3_uniform_random_keep50_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,,0.5,221,50000,0.9144600033760071,0.8257200121879578,0.8523799777030945,0.9118995000000001,0.9169,0.8226395000000001,0.82902
1,,0.5,221,50000,0.9183400273323059,0.8268600106239319,0.8523799777030945,0.9158995000000001,0.9207204999999999,0.82352,0.8298610000000001
2,,0.5,221,50000,0.9151800274848938,0.8246399760246277,0.8523799777030945,0.9127795000000001,0.9176805,0.82128,0.8281
3,,0.5,221,50000,0.9216399788856506,0.8286600112915039,0.8523799777030945,0.91936,0.92402,0.8252995000000001,0.832
4,,0.5,221,50000,0.9316800236701965,0.8338000178337097,0.8523799777030945,0.92944,0.93398,0.8305795,0.8370605
5,,0.5,221,50000,0.9380800127983093,0.8375800251960754,0.8523799777030945,0.93598,0.94026,0.83422,0.8407205
6,,0.5,221,50000,0.9442999958992004,0.839680016040802,0.8523799777030945,0.9423,0.9464005,0.8364,0.8428605
7,,0.5,221,50000,0.9486799836158752,0.8409000039100647,0.8523799777030945,0.94674,0.9505,0.8376995,0.84392
8,,0.5,221,50000,0.9493200182914734,0.8422200083732605,0.8523799777030945,0.94748,0.9512605,0.8388774999999999,0.8456
9,,0.5,221,50000,0.9524000287055969,0.8432999849319458,0.8523799777030945,0.950579,0.95424,0.8400595000000001,0.84662
10,,0.5,221,50000,0.9551200270652771,0.8440600037574768,0.8523799777030945,0.9533195,0.95696,0.8408195,0.8473
11,,0.5,221,50000,0.9574199914932251,0.8437600135803223,0.8523799777030945,0.9556195000000001,0.9592404999999999,0.840599,0.8470219999999999


==> figs/graph_data/prediction_agreement/siglip2_signed_depth0_top25_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,0,0.25,111,50000,0.663919985294342,0.6071599721908569,0.8491600155830383,0.65982,0.6680805,0.6029595000000001,0.6113810000000001
1,0,0.25,111,50000,0.307779997587204,0.28374001383781433,0.8491600155830383,0.303718,0.31196,0.2799595,0.28766050000000004
2,0,0.25,111,50000,0.37369999289512634,0.34591999650001526,0.8491600155830383,0.3694595,0.37794099999999997,0.3417785,0.349821
3,0,0.25,111,50000,0.43487998843193054,0.4022600054740906,0.8491600155830383,0.43035850000000003,0.43904,0.39802,0.40646099999999996
4,0,0.25,111,50000,0.5370799899101257,0.4944800138473511,0.8491600155830383,0.532639,0.54162,0.4899595,0.4988405
5,0,0.25,111,50000,0.6006799936294556,0.5541800260543823,0.8491600155830383,0.59616,0.6051405,0.54994,0.5583414999999999
6,0,0.25,111,50000,0.5742400288581848,0.5274199843406677,0.8491600155830383,0.56966,0.5784005,0.5232,0.5317805
7,0,0.25,111,50000,0.6226599812507629,0.5698000192642212,0.8491600155830383,0.6184595,0.62686,0.5654995,0.574121
8,0,0.25,111,50000,0.7007200121879578,0.6409000158309937,0.8491600155830383,0.696599,0.70488,0.636459,0.64508
9,0,0.25,111,50000,0.8049200177192688,0.7332000136375427,0.8491600155830383,0.801378,0.8082205,0.7294395,0.7372805
10,0,0.25,111,50000,0.8719000220298767,0.7910400032997131,0.8491600155830383,0.8691595000000001,0.87478,0.78756,0.7947405
11,0,0.25,111,50000,0.8968200087547302,0.8103600144386292,0.8491600155830383,0.8940995,0.8994004999999999,0.80682,0.8137605


==> figs/graph_data/prediction_agreement/siglip2_signed_depth0_top50_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,0,0.5,221,50000,0.8356599807739258,0.7582600116729736,0.8489800095558167,0.832359,0.8387804999999999,0.7544195,0.7619805
1,0,0.5,221,50000,0.7648000121116638,0.6975600123405457,0.8489800095558167,0.7611789999999999,0.76844,0.69356,0.70144
2,0,0.5,221,50000,0.7847999930381775,0.7131800055503845,0.8489800095558167,0.7811195000000001,0.7883804999999999,0.70908,0.7173404999999999
3,0,0.5,221,50000,0.8104400038719177,0.735319972038269,0.8489800095558167,0.8069995000000001,0.81376,0.731499,0.7391804999999999
4,0,0.5,221,50000,0.851639986038208,0.7681999802589417,0.8489800095558167,0.8486595,0.854641,0.7644795000000001,0.7718805
5,0,0.5,221,50000,0.8824399709701538,0.7947199940681458,0.8489800095558167,0.8796595,0.8851804999999999,0.7911195000000001,0.7981
6,0,0.5,221,50000,0.8684599995613098,0.7825800180435181,0.8489800095558167,0.8655595,0.8712605,0.7791595,0.78634
7,0,0.5,221,50000,0.8861799836158752,0.7943999767303467,0.8489800095558167,0.88352,0.8889805,0.7910395,0.7978605
8,0,0.5,221,50000,0.9043200016021729,0.8085600137710571,0.8489800095558167,0.9017395,0.90678,0.8050189999999999,0.8120605
9,0,0.5,221,50000,0.9253000020980835,0.823639988899231,0.8489800095558167,0.92296,0.9276605,0.82032,0.8270405
10,0,0.5,221,50000,0.9399399757385254,0.8342000246047974,0.8489800095558167,0.93798,0.942,0.83088,0.8375005
11,0,0.5,221,50000,0.9492400288581848,0.8395400047302246,0.8489800095558167,0.9472995000000001,0.9512005,0.8362795000000001,0.8428005


==> figs/graph_data/prediction_agreement/siglip2_uniform_random_keep25_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,,0.25,111,50000,0.02889999933540821,0.027659999206662178,0.8489800095558167,0.0274995,0.03042,0.02624,0.0291
1,,0.25,111,50000,0.025340000167489052,0.024620000272989273,0.8489800095558167,0.02394,0.0267,0.0233595,0.025960499999999997
2,,0.25,111,50000,0.07807999849319458,0.07472000271081924,0.8489800095558167,0.0756595,0.08048,0.07244,0.0770405
3,,0.25,111,50000,0.1788800060749054,0.16971999406814575,0.8489800095558167,0.17557950000000003,0.1821,0.16646,0.17304049999999999
4,,0.25,111,50000,0.3709999918937683,0.3491399884223938,0.8489800095558167,0.36665949999999997,0.37536050000000004,0.34508,0.3531205
5,,0.25,111,50000,0.49535998702049255,0.4642600119113922,0.8489800095558167,0.49107900000000004,0.49988099999999996,0.46009900000000004,0.4685
6,,0.25,111,50000,0.6122599840164185,0.5698999762535095,0.8489800095558167,0.6080795,0.6164405,0.565659,0.57434
7,,0.25,111,50000,0.6632800102233887,0.6150599718093872,0.8489800095558167,0.6593395000000001,0.66766,0.61074,0.61934
8,,0.25,111,50000,0.7214599847793579,0.6658200025558472,0.8489800095558167,0.717458,0.7254415,0.6616795000000001,0.67008
9,,0.25,111,50000,0.7964000105857849,0.7317399978637695,0.8489800095558167,0.79272,0.79992,0.72794,0.7357005
10,,0.25,111,50000,0.8572199940681458,0.7843999862670898,0.8489800095558167,0.8542,0.8603,0.7807795000000001,0.7881
11,,0.25,111,50000,0.8881199955940247,0.8082399964332581,0.8489800095558167,0.88542,0.89084,0.8048,0.8116605


==> figs/graph_data/prediction_agreement/siglip2_uniform_random_keep50_pruning_stability.csv <==
depth,reference_depth,topk_fraction,topk_count,num_images,prune_reference_agreement,prune_accuracy,dense_reference_top1,prune_reference_agreement_ci95_low,prune_reference_agreement_ci95_high,prune_accuracy_ci95_low,prune_accuracy_ci95_high
0,,0.5,221,50000,0.4991399943828583,0.4685800075531006,0.8489800095558167,0.49483900000000003,0.503541,0.4642795,0.473102
1,,0.5,221,50000,0.4970000088214874,0.4662399888038635,0.8489800095558167,0.4925985,0.50148,0.461959,0.4706
2,,0.5,221,50000,0.6182399988174438,0.5741599798202515,0.8489800095558167,0.613939,0.6225204999999999,0.5697595000000001,0.5786005
3,,0.5,221,50000,0.7216399908065796,0.6657400131225586,0.8489800095558167,0.7175,0.7254805,0.66178,0.6698605
4,,0.5,221,50000,0.8133800029754639,0.7442600131034851,0.8489800095558167,0.80984,0.8170004999999999,0.7404595,0.748001
5,,0.5,221,50000,0.8587200045585632,0.7813199758529663,0.8489800095558167,0.8558395000000001,0.861761,0.7776985,0.7849605
6,,0.5,221,50000,0.8640000224113464,0.7840999960899353,0.8489800095558167,0.86096,0.86698,0.7807395,0.7876205
7,,0.5,221,50000,0.8804600238800049,0.7969800233840942,0.8489800095558167,0.87772,0.883321,0.79348,0.8004205
8,,0.5,221,50000,0.897819995880127,0.8085600137710571,0.8489800095558167,0.89516,0.90042,0.8050395,0.8120404999999999
9,,0.5,221,50000,0.9150999784469604,0.8212800025939941,0.8489800095558167,0.91252,0.91746,0.8179795000000001,0.8245804999999999
10,,0.5,221,50000,0.9290800094604492,0.8301799893379211,0.8489800095558167,0.92672,0.9313404999999999,0.82696,0.8334805
11,,0.5,221,50000,0.9404199719429016,0.837440013885498,0.8489800095558167,0.9382595,0.9423404999999999,0.8341595,0.84064

